Physics of ULIRGs with MUSE and ALMA: PUMA IV. No tight relation between cold molecular outflow rates and AGN luminosities

We study molecular outflows in a sample of 25 nearby (z< 0.17, d<750 Mpc) ULIRG systems (38 individual nuclei) as part of the "Physics of ULIRGs with MUSE and ALMA" (PUMA) survey, using ~400 pc (0.1-1.0" beam FWHM) resolution ALMA CO(2-1) observations. We used a spectro-astrometry analysis to identify high-velocity (> 300 km/s) molecular gas disconnected from the galaxy rotation, which we attribute to outflows. In 77% of the 26 nuclei with $\log L_{IR}/L_{\odot}>11.8$, we identifid molecular outflows with an average $v_{out}= 490$ km/s, outflow masses $1-35 \times 10^7$ $M_{\odot}$, mass outflow rates $\dot{M}_{out}=6-300$ $M_{\odot}$ yr$^{-1}$, mass-loading factors $\eta = \dot{M}_{out}/SFR = 0.1-1$, and an average outflow mass escape fraction of 45%. The majority of these outflows (18/20) are spatially resolved with radii of 0.2-0.9 kpc and have short dynamical times ($t_{dyn}=R_{out}/v_{out}$) in the range 0.5-2.8 Myr. The outflow detection rate is higher in nuclei dominated by starbursts (SBs, 14/15=93%) than in active galactic nuclei (AGN, 6/11=55%). Outflows perpendicular to the kinematic major axis are mainly found in interacting SBs. We also find that our sample does not follow the $\dot{M}_{out}$ versus AGN luminosity relation reported in previous works. In our analysis, we include a sample of nearby main-sequence galaxies (SFR = 0.3-17 $M_{\odot}$ yr$^{-1}$) with detected molecular outflows from the PHANGS-ALMA survey to increase the $L_{IR}$ dynamic range. Using these two samples, we find a correlation between the outflow velocity and the SFR, as traced by $L_{IR}$ ($v_{out} \propto SFR^{0.25\pm0.01})$, which is consistent with what was found for the atomic ionised and neutral phases. Using this correlation, and the relation between $M_{out}/R_{out}$ and $v_{out}$, we conclude that these outflows are likely momentum-driven.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

